Controllability and data-driven identification of bipartite consensus on nonlinear signed networks

Nonlinear networked systems are of interest in several areas of research, such as multi-agent systems and social networks. In this paper, we examine the controllability of several classes of nonlinear networked dynamics on which the underlying graph admits negative weights. Such signed networks exhibit bipartite clustering when the underlying graph is structurally balanced. We show that structural balance is the key ingredient inducing uncontrollability when combined with a leader-node symmetry and a certain type of dynamical symmetry. We then examine the problem of extracting the bipartite structure of such graphs from data using Extended Dynamic Mode Decomposition to approximate the corresponding Koopman operator.

==> dmdfig.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
\definecolor{mycolor6}{rgb}{0.30100,0.74500,0.93300}%
%
\begin{tikzpicture}

\begin{axis}[%
width=6.028in,
height=2.183in,
at={(1.011in,0.515in)},
scale only axis,
xmin=0,
xmax=10,
xlabel style={font=\bfseries\color{white!15!black}},
xlabel={t},
ymin=-2,
ymax=1,
ylabel style={font=\bfseries\color{white!15!black}},
ylabel={$\phi\text{(t)}$},
axis background/.style={fill=white}
]
\addplot [color=mycolor1, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
0	-1.7373267777088\\
0.1	-1.55421543927532\\
0.2	-1.38725672380522\\
0.3	-1.23896762863394\\
0.4	-1.11013288988082\\
0.5	-0.999728984214033\\
0.6	-0.905873408633348\\
0.7	-0.826399570965785\\
0.8	-0.759153693897752\\
0.9	-0.702156406768769\\
1	-0.653723652451636\\
1.1	-0.612444399025987\\
1.2	-0.577069076171359\\
1.3	-0.546655821818763\\
1.4	-0.520418674392296\\
1.5	-0.49764575103471\\
1.6	-0.477807696232438\\
1.7	-0.460513058709896\\
1.8	-0.445383183495598\\
1.9	-0.432053781171484\\
2	-0.42027431039263\\
2.1	-0.409876184815887\\
2.2	-0.400689952852164\\
2.3	-0.392544875092023\\
2.4	-0.385274023724174\\
2.5	-0.378775050672504\\
2.6	-0.372980539021966\\
2.7	-0.367819536691176\\
2.8	-0.363218184395752\\
2.9	-0.359099715648319\\
3	-0.355386756749605\\
3.1	-0.352036771569808\\
3.2	-0.349026160900322\\
3.3	-0.346328147226545\\
3.4	-0.343913973322652\\
3.5	-0.341752902251594\\
3.6	-0.339812217365097\\
3.7	-0.338057222303662\\
3.8	-0.336456923646781\\
3.9	-0.335004064549814\\
4	-0.333692192822108\\
4.1	-0.332513132573238\\
4.2	-0.331457334176669\\
4.3	-0.330513874269758\\
4.4	-0.329670455753749\\
4.5	-0.328913407793778\\
4.6	-0.32822768581887\\
4.7	-0.327596869904447\\
4.8	-0.327007174351256\\
4.9	-0.326463448955844\\
5	-0.325973037625649\\
5.1	-0.325539420800343\\
5.2	-0.325162215451831\\
5.3	-0.324837175084249\\
5.4	-0.324556189733962\\
5.5	-0.324307285969571\\
5.6	-0.324074626891906\\
5.7	-0.323838520140464\\
5.8	-0.323594388909888\\
5.9	-0.323371798438776\\
6	-0.323189308911895\\
6.1	-0.323050168240165\\
6.2	-0.322942312060667\\
6.3	-0.322838363736636\\
6.4	-0.322706083246106\\
6.5	-0.322571533244104\\
6.6	-0.322459301996281\\
6.7	-0.322378528525565\\
6.8	-0.322325284886859\\
6.9	-0.322282576167033\\
7	-0.322220550474543\\
7.1	-0.322128764834649\\
7.2	-0.322040728297541\\
7.3	-0.321979777245878\\
7.4	-0.321954236892646\\
7.5	-0.321957421281158\\
7.6	-0.321967633285053\\
7.7	-0.321948164608297\\
7.8	-0.321867109303966\\
7.9	-0.321770576043698\\
8	-0.3217082949071\\
8.1	-0.32170307833275\\
8.2	-0.321750815673119\\
8.3	-0.32182047319457\\
8.4	-0.321854094077358\\
8.5	-0.321787719633805\\
8.6	-0.321686104710831\\
8.7	-0.321620751441421\\
8.8	-0.321621942435991\\
8.9	-0.321682158837094\\
9	-0.321756080319429\\
9.1	-0.321760874241406\\
9.2	-0.321692952443455\\
9.3	-0.321637282907371\\
9.4	-0.321621045574987\\
9.5	-0.321644515872186\\
9.6	-0.321681064708902\\
9.7	-0.32167913262379\\
9.8	-0.32165715644157\\
9.9	-0.321643487629202\\
10	-0.321634661486303\\
};
\addplot [color=mycolor2, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
0	-0.385204087058618\\
0.1	-0.382001083053351\\
0.2	-0.381156867886851\\
0.3	-0.381355422124767\\
0.4	-0.380883362023759\\
0.5	-0.379172444900008\\
0.6	-0.376359132200865\\
0.7	-0.372575498469314\\
0.8	-0.368191975186091\\
0.9	-0.363529105636169\\
1	-0.358836292874521\\
1.1	-0.354289410347812\\
1.2	-0.350045131977712\\
1.3	-0.346155147090587\\
1.4	-0.342641946625273\\
1.5	-0.339541786504284\\
1.6	-0.336834155214389\\
1.7	-0.334465872111391\\
1.8	-0.332410902259291\\
1.9	-0.330667292627684\\
2	-0.329195112133317\\
2.1	-0.327943421575747\\
2.2	-0.326877879586386\\
2.3	-0.325977801969782\\
2.4	-0.325232648012259\\
2.5	-0.324613663170793\\
2.6	-0.32409646098101\\
2.7	-0.323663178421454\\
2.8	-0.323300310777131\\
2.9	-0.322998711639507\\
3	-0.322752494147617\\
3.1	-0.322548927141177\\
3.2	-0.322380115880054\\
3.3	-0.322240648870027\\
3.4	-0.322125755710271\\
3.5	-0.322031307093352\\
3.6	-0.321953814805231\\
3.7	-0.321890431725263\\
3.8	-0.321839044265869\\
3.9	-0.321797516151864\\
4	-0.321763297527855\\
4.1	-0.321734377603018\\
4.2	-0.321709315080405\\
4.3	-0.321687238156943\\
4.4	-0.321667844523434\\
4.5	-0.321651401364559\\
4.6	-0.32163874535887\\
4.7	-0.321631304427165\\
4.8	-0.321645685507855\\
4.9	-0.321677070569447\\
5	-0.321704309175189\\
5.1	-0.321713443034586\\
5.2	-0.3216977060034\\
5.3	-0.321657524083647\\
5.4	-0.321600515423601\\
5.5	-0.321541490317789\\
5.6	-0.321502451206997\\
5.7	-0.321512583878245\\
5.8	-0.321578377761166\\
5.9	-0.321641753917365\\
6	-0.321661932207333\\
6.1	-0.321628912429856\\
6.2	-0.321563474322014\\
6.3	-0.321517177559183\\
6.4	-0.321551564957457\\
6.5	-0.321612398032528\\
6.6	-0.321648577246939\\
6.7	-0.32163997657731\\
6.8	-0.321592703725813\\
6.9	-0.321539100120181\\
7	-0.321537321776089\\
7.1	-0.321606933112534\\
7.2	-0.32167989367673\\
7.3	-0.321708573713312\\
7.4	-0.321675410985975\\
7.5	-0.321592910777477\\
7.6	-0.321503645889634\\
7.7	-0.321480256643326\\
7.8	-0.321585883185957\\
7.9	-0.32172782008196\\
8	-0.321806140885114\\
8.1	-0.32177477628757\\
8.2	-0.321641525255309\\
8.3	-0.32146805502813\\
8.4	-0.32136990111966\\
8.5	-0.321474637088026\\
8.6	-0.321652504527463\\
8.7	-0.321760267678812\\
8.8	-0.321737139384623\\
8.9	-0.321597948036636\\
9	-0.321433137575782\\
9.1	-0.321408189222335\\
9.2	-0.32153012264785\\
9.3	-0.321628874862714\\
9.4	-0.321649964548192\\
9.5	-0.321592727093162\\
9.6	-0.32151031459412\\
9.7	-0.321505747706223\\
9.8	-0.321542069318944\\
9.9	-0.32156250274198\\
10	-0.321573908059611\\
};
\addplot [color=mycolor3, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
0	-0.2187156457901\\
0.1	-0.187234723238813\\
0.2	-0.163545872880567\\
0.3	-0.146842818274866\\
0.4	-0.136633984041031\\
0.5	-0.131868436133227\\
0.6	-0.131381270910061\\
0.7	-0.13426490552678\\
0.8	-0.139645913060693\\
0.9	-0.146811777680603\\
1	-0.155189055642832\\
1.1	-0.16432338930084\\
1.2	-0.173842014899311\\
1.3	-0.183482321355784\\
1.4	-0.193045389504399\\
1.5	-0.202364088082588\\
1.6	-0.21133656530936\\
1.7	-0.219911333824992\\
1.8	-0.228039533460033\\
1.9	-0.235675003011144\\
2	-0.242809488237149\\
2.1	-0.249462552783612\\
2.2	-0.255648790760808\\
2.3	-0.261377209811398\\
2.4	-0.266653293286011\\
2.5	-0.271503175810277\\
2.6	-0.275961869954134\\
2.7	-0.280058675966449\\
2.8	-0.283817498113418\\
2.9	-0.287256844678569\\
3	-0.290391018050346\\
3.1	-0.293245704740967\\
3.2	-0.295848370531118\\
3.3	-0.29822228779579\\
3.4	-0.300387682788427\\
3.5	-0.302361735640922\\
3.6	-0.304158580363624\\
3.7	-0.305789304845329\\
3.8	-0.3072650132853\\
3.9	-0.308603739567892\\
4	-0.30981908098279\\
4.1	-0.310923029637575\\
4.2	-0.311926259720506\\
4.3	-0.312838127500527\\
4.4	-0.313666671327261\\
4.5	-0.314418611631013\\
4.6	-0.31509935092277\\
4.7	-0.315712966193755\\
4.8	-0.316258192013819\\
4.9	-0.316744141548533\\
5	-0.317185367842981\\
5.1	-0.317592689844028\\
5.2	-0.31797319240032\\
5.3	-0.318330226262283\\
5.4	-0.318663408082127\\
5.5	-0.318968620413839\\
5.6	-0.319238011713189\\
5.7	-0.319459999996214\\
5.8	-0.31963335103746\\
5.9	-0.319788458043816\\
6	-0.31994743712645\\
6.1	-0.32011692432135\\
6.2	-0.320288075589326\\
6.3	-0.320436566816009\\
6.4	-0.320532964217936\\
6.5	-0.320605434685294\\
6.6	-0.32068046893875\\
6.7	-0.320769023197479\\
6.8	-0.320868883459455\\
6.9	-0.320964665501454\\
7	-0.321028024306416\\
7.1	-0.321049819014292\\
7.2	-0.321064581014687\\
7.3	-0.321096598042788\\
7.4	-0.3211550996529\\
7.5	-0.321234257218445\\
7.6	-0.321313183931962\\
7.7	-0.321355934805107\\
7.8	-0.321331268198234\\
7.9	-0.321285784782337\\
8	-0.321269680386219\\
8.1	-0.321306210541194\\
8.2	-0.321391684830553\\
8.3	-0.321495466889569\\
8.4	-0.321559974405493\\
8.5	-0.321521589009437\\
8.6	-0.32144531556899\\
8.7	-0.321402888726214\\
8.8	-0.321424813160165\\
8.9	-0.32150377879688\\
9	-0.321594660809374\\
9.1	-0.321614808741731\\
9.2	-0.321560790711525\\
9.3	-0.321517702708916\\
9.4	-0.321512846153879\\
9.5	-0.321546610114376\\
9.6	-0.321592471306361\\
9.7	-0.32159896810888\\
9.8	-0.321584620773173\\
9.9	-0.321577854603789\\
10	-0.321575274153399\\
};
\addplot [color=mycolor4, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
0	0.566733471172034\\
0.1	0.565007746263114\\
0.2	0.562849740925871\\
0.3	0.55973814483306\\
0.4	0.55493007245013\\
0.5	0.548258239805319\\
0.6	0.539988974200283\\
0.7	0.530377057879637\\
0.8	0.519832578871543\\
0.9	0.508706216792347\\
1	0.497304296741903\\
1.1	0.485874316187132\\
1.2	0.474607512899071\\
1.3	0.463646680410355\\
1.4	0.453094094534554\\
1.5	0.443026086343153\\
1.6	0.433487232515809\\
1.7	0.424495605603487\\
1.8	0.416062756785756\\
1.9	0.408194377057002\\
2	0.400880175951818\\
2.1	0.394095426932687\\
2.2	0.387816565715133\\
2.3	0.382022160863072\\
2.4	0.376692268650734\\
2.5	0.371798603375388\\
2.6	0.367307761975317\\
2.7	0.363189786203666\\
2.8	0.359418350288972\\
2.9	0.355970760935164\\
3	0.352827362083791\\
3.1	0.349963356110144\\
3.2	0.347353269317531\\
3.3	0.344974549880643\\
3.4	0.342807058371633\\
3.5	0.340833067760112\\
3.6	0.339037263413154\\
3.7	0.337406743095291\\
3.8	0.335929022737072\\
3.9	0.334587813334931\\
4	0.333370292032418\\
4.1	0.332264921881307\\
4.2	0.331261257137021\\
4.3	0.330349943258632\\
4.4	0.329522716908864\\
4.5	0.328772405954089\\
4.6	0.32809292946433\\
4.7	0.32747930632162\\
4.8	0.326932935021491\\
4.9	0.326445717122182\\
5	0.326003435137882\\
5.1	0.325595488495925\\
5.2	0.325214893536789\\
5.3	0.324858283514098\\
5.4	0.324525908594621\\
5.5	0.324221635858272\\
5.6	0.32395294929811\\
5.7	0.32373094693893\\
5.8	0.323557120531296\\
5.9	0.323401642822183\\
6	0.323242407843664\\
6.1	0.323072769305927\\
6.2	0.32290154059728\\
6.3	0.322752994784153\\
6.4	0.322656514282226\\
6.5	0.322583970307727\\
6.6	0.322508882324328\\
6.7	0.322420293895195\\
6.8	0.322320415229695\\
6.9	0.322224623183395\\
7	0.3221612520119\\
7.1	0.322139442351445\\
7.2	0.322124668305917\\
7.3	0.322092643076589\\
7.4	0.322034137175632\\
7.5	0.321954978426121\\
7.6	0.321876051962027\\
7.7	0.321833300228225\\
7.8	0.321857964093706\\
7.9	0.321903445195629\\
8	0.321919547941032\\
8.1	0.321883016858346\\
8.2	0.321797542263851\\
8.3	0.321693760261678\\
8.4	0.321629252743805\\
8.5	0.321667637702418\\
8.6	0.321743910726311\\
8.7	0.321786337264218\\
8.8	0.321764412637598\\
8.9	0.321685446899891\\
9	0.321594564836523\\
9.1	0.321574416841032\\
9.2	0.321628434791614\\
9.3	0.32167152273377\\
9.4	0.321676379246999\\
9.5	0.32164261526016\\
9.6	0.321596754051461\\
9.7	0.321590257233585\\
9.8	0.32160460455542\\
9.9	0.32161137071458\\
10	0.321613951157423\\
};
\addplot [color=mycolor5, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
0	-0.650387998308515\\
0.1	-0.457091169414665\\
0.2	-0.298580931804435\\
0.3	-0.171311225933547\\
0.4	-0.0696059638135966\\
0.5	0.0114087008345545\\
0.6	0.0755057919120845\\
0.7	0.126351950295169\\
0.8	0.166567500369805\\
0.9	0.198406106780342\\
1	0.223595962797848\\
1.1	0.243501413180887\\
1.2	0.25931479043765\\
1.3	0.271853972052331\\
1.4	0.2817859913763\\
1.5	0.289713431867129\\
1.6	0.296048449663259\\
1.7	0.301068386945462\\
1.8	0.305049026058419\\
1.9	0.308262092321277\\
2	0.310866498881332\\
2.1	0.312945158370267\\
2.2	0.314589917149237\\
2.3	0.315901240918383\\
2.4	0.316982424886343\\
2.5	0.317874977557598\\
2.6	0.318592816450479\\
2.7	0.319157906630881\\
2.8	0.319598979686514\\
2.9	0.31995153372691\\
3	0.320255161875604\\
3.1	0.320516832831957\\
3.2	0.32073190749066\\
3.3	0.320901292419355\\
3.4	0.32102921346317\\
3.5	0.321123215744723\\
3.6	0.321194163664116\\
3.7	0.321256240898944\\
3.8	0.321320178212816\\
3.9	0.321377199142038\\
4	0.321425018741899\\
4.1	0.321462807052879\\
4.2	0.32149057958674\\
4.3	0.321509197326526\\
4.4	0.321520366726563\\
4.5	0.321526639712461\\
4.6	0.321531413681109\\
4.7	0.32153890346168\\
4.8	0.321531671494876\\
4.9	0.321508202575775\\
5	0.321487552757294\\
5.1	0.321482317352474\\
5.2	0.321498630934476\\
5.3	0.321536167336584\\
5.4	0.321588139652204\\
5.5	0.321641300234863\\
5.6	0.321675940698211\\
5.7	0.321665895865941\\
5.8	0.321603068964401\\
5.9	0.321542006537972\\
6	0.32152342541152\\
6.1	0.321557389782751\\
6.2	0.321623311222213\\
6.3	0.321669948673294\\
6.4	0.321636079936083\\
6.5	0.321575705650705\\
6.6	0.321539861788008\\
6.7	0.321548675729495\\
6.8	0.321596063444537\\
6.9	0.32164972949037\\
7	0.321651585018736\\
7.1	0.321582067007719\\
7.2	0.321509181622455\\
7.3	0.321480552773254\\
7.4	0.321513742281409\\
7.5	0.321596249879199\\
7.6	0.321685513209887\\
7.7	0.321708907827721\\
7.8	0.321603298395431\\
7.9	0.321461375942124\\
8	0.32138306544192\\
8.1	0.321414435829695\\
8.2	0.321547688766279\\
8.3	0.32172115863845\\
8.4	0.321819312558936\\
8.5	0.321714579320888\\
8.6	0.321536714481435\\
8.7	0.321428953232969\\
8.8	0.321452082729715\\
8.9	0.321591274708028\\
9	0.321756085486396\\
9.1	0.321781034233883\\
9.2	0.32165910130535\\
9.3	0.321560349467817\\
9.4	0.321539260043289\\
9.5	0.321596497662739\\
9.6	0.321678910266103\\
9.7	0.321683477249856\\
9.8	0.321647155723718\\
9.9	0.321626722364498\\
10	0.321615317093971\\
};
\addplot [color=mycolor6, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
0	-0.328024307553715\\
0.1	-0.301800146548609\\
0.2	-0.26666059782675\\
0.3	-0.226025112065762\\
0.4	-0.183406668714822\\
0.5	-0.140869130019815\\
0.6	-0.0995409019893168\\
0.7	-0.0604013072693594\\
0.8	-0.0238239855185593\\
0.9	0.00995806220909466\\
1	0.0409184153585855\\
1.1	0.0691347478246688\\
1.2	0.0946891494822217\\
1.3	0.117773733139506\\
1.4	0.138581579434503\\
1.5	0.157276532035462\\
1.6	0.174053576932071\\
1.7	0.189113418672099\\
1.8	0.202622273808229\\
1.9	0.214715129678735\\
2	0.225542090271081\\
2.1	0.235244931389124\\
2.2	0.243944569803599\\
2.3	0.251744387212667\\
2.4	0.258733017307805\\
2.5	0.265002205280766\\
2.6	0.270628227484419\\
2.7	0.2756785919537\\
2.8	0.280214352605539\\
2.9	0.284290109238857\\
3	0.287954882960364\\
3.1	0.291256083473273\\
3.2	0.294227851747641\\
3.3	0.296900749674965\\
3.4	0.299303992211173\\
3.5	0.301465447376623\\
3.6	0.303411636256104\\
3.7	0.305167732998837\\
3.8	0.306757493719487\\
3.9	0.308197343120786\\
4	0.309497793760255\\
4.1	0.310669407119308\\
4.2	0.311722930165984\\
4.3	0.31266929535494\\
4.4	0.313519620627454\\
4.5	0.314285209411427\\
4.6	0.314977550621377\\
4.7	0.315608325558659\\
4.8	0.316192017478028\\
4.9	0.316729095095545\\
5	0.317213973328331\\
5.1	0.31764431633997\\
5.2	0.31802103754051\\
5.3	0.318348299586465\\
5.4	0.318633514380812\\
5.5	0.318887343072992\\
5.6	0.319123696058913\\
5.7	0.319359729047533\\
5.8	0.319601368663116\\
5.9	0.319822016107214\\
6	0.320003164366465\\
6.1	0.320141511787277\\
6.2	0.320248962075825\\
6.3	0.320352624298052\\
6.4	0.320484469227518\\
6.5	0.320618633946968\\
6.6	0.320730583573021\\
6.7	0.320811177942282\\
6.8	0.320864325120967\\
6.9	0.320906981404893\\
7	0.320968942279642\\
7.1	0.321060649546687\\
7.2	0.321148622949995\\
7.3	0.321209531015505\\
7.4	0.321235048878763\\
7.5	0.321231858284926\\
7.6	0.321221647588763\\
7.7	0.321241111754649\\
7.8	0.321322152690033\\
7.9	0.321418673821577\\
8	0.321480946305941\\
8.1	0.32148615801777\\
8.2	0.321438419078214\\
8.3	0.321368761854929\\
8.4	0.321335140962074\\
8.5	0.321401513112752\\
8.6	0.321503125852296\\
8.7	0.321568477523692\\
8.8	0.321567285519234\\
8.9	0.321507068588796\\
9	0.321433146839823\\
9.1	0.321428352586938\\
9.2	0.321496273967531\\
9.3	0.321551943186738\\
9.4	0.321568180299979\\
9.5	0.321544709864702\\
9.6	0.321508160940379\\
9.7	0.321510092944992\\
9.8	0.321532069054502\\
9.9	0.321545737813278\\
10	0.321554563916619\\
};

\addplot[area legend, draw=black, fill=red, fill opacity=0.25, forget plot]
table[row sep=crcr] {%
x	y\\
0	-1.75\\
3	-1.75\\
3	0.75\\
0	0.75\\
}--cycle;

\addplot[area legend, draw=black, fill=blue, fill opacity=0.25, forget plot]
table[row sep=crcr] {%
x	y\\
2	-1.5\\
5	-1.5\\
5	0.5\\
2	0.5\\
}--cycle;
\end{axis}
\end{tikzpicture}%
